Parameterized Complexity of Equality MinCSP

We study the parameterized complexity of MinCSP for so-called equality languages, i.e., for finite languages over an infinite domain such as $\mathbb{N}$, where the relations are defined via first-order formulas whose only predicate is $=$. This is an important class of languages that forms the starting point of all study of infinite-domain CSPs under the commonly used approach pioneered by Bodirsky, i.e., languages defined as reducts of finitely bounded homogeneous structures. Moreover, MinCSP over equality languages forms a natural class of optimisation problems in its own right, covering such problems as Edge Multicut, Steiner Multicut and (under singleton expansion) Edge Multiway Cut. We classify MinCSP$(\Gamma)$ for every finite equality language $\Gamma$, under the natural parameter, as either FPT, W[1]-hard but admitting a constant-factor FPT-approximation, or not admitting a constant-factor FPT-approximation unless FPT=W[2]. In particular, we describe an FPT case that slightly generalises Multicut, and show a constant-factor FPT-approximation for Disjunctive Multicut, the generalisation of Multicut where the ``cut requests'' come as disjunctions over $d = O(1)$ individual cut requests $s_i \neq t_i$. We also consider singleton expansions of equality languages, i.e., enriching an equality language with the capability for assignment constraints $(x=i)$ for either finitely or infinitely many constants $i \in \mathbb{N}$, and fully characterize the complexity of the resulting MinCSP.

==> figures/lattice.tikz <==
% Source: https://tex.stackexchange.com/questions/585943/drawing-partition-in-latex

% Colors
\definecolor{colorB} {HTML}{E57FE4}
\definecolor{colorC1}{HTML}{F8B87F}
\definecolor{colorC2}{HTML}{CCADA2}
\definecolor{colorD} {HTML}{7FD47F}
\definecolor{colorE} {HTML}{FF7F7F}

% Layers
\pgfdeclarelayer{dice}
\pgfdeclarelayer{parts}
\pgfdeclarelayer{points}
\pgfsetlayers   {main,dice,parts,points}

% Macros
\newcommand{\die}[2] % name, position
{%
  \node (#1) at #2 {};
  \begin{scope}[shift={#2}]
    \begin{pgfonlayer}{dice}
      \draw[fill=white,rounded corners=0.2cm] (-0.5,-0.5) rectangle (0.5,0.5);
    \end{pgfonlayer}
    \foreach\i in {45,135,225,315}
    {%
      \begin{pgfonlayer}{dice}
        \fill[gray!50] (\i:{0.3*sqrt(2)}) circle (0.15);
      \end{pgfonlayer}
      \begin{pgfonlayer}{points}
        \fill (\i:{0.3*sqrt(2)}) circle (0.1);
      \end{pgfonlayer}
    }
  \end{scope}
}

\newcommand{\twopart}[3] % Node, rotation, color
{%
  \ifthenelse{#2=45 \OR #2=135 \OR #2=225 \OR #2=315}
    {% if the angle is 45 (or equivalent)
      \pgfmathsetmacro\factor{sqrt(2)} % distance between the two points
      \pgfmathsetmacro\delta {0}       % displacement from the origin
    }
    {% for any other angle
      \pgfmathsetmacro\factor{1}
      \pgfmathsetmacro\delta {-0.3}
    }
  \begin{pgfonlayer}{parts}
    \begin{scope}[shift={(#1)}, rotate=#2]
      \fill[#3,rounded corners=0.15cm] (-0.3*\factor-0.15,\delta-0.15) rectangle (0.3*\factor+0.15,\delta+0.15);
    \end{scope}
  \end{pgfonlayer}
}

\newcommand{\threepart}[2] % Node, rotation
{%
  \begin{pgfonlayer}{parts}
    \begin{scope}[shift={(#1)}, rotate=#2]
      \fill[colorD] (-0.3,0.3)++(45:.15) arc (45:180:0.15) --(-0.45,-0.3)
                arc (180:270:0.15) -- (0.3,-0.45) arc (-90:45:0.15) -- cycle;
    \end{scope}
  \end{pgfonlayer}
}

\newcommand{\fourpart}[1] % Node
{%
  \begin{pgfonlayer}{parts}
    \begin{scope}[shift={(#1)}]
      \fill[colorE,rounded corners=0.15cm] (-0.45,-0.45) rectangle (0.45,0.45);
    \end{scope}
  \end{pgfonlayer}
}

\begin{tikzpicture}
  % DICE
  \die{A1}{( 0, 0)}
  \die{B1}{(-5, 3)}\twopart  {B1}{270}{colorB}
  \die{B2}{(-3, 3)}\twopart  {B2}{ 45}{colorB}
  \die{B3}{(-1, 3)}\twopart  {B3}{  0}{colorB}
  \die{B4}{( 1, 3)}\twopart  {B4}{180}{colorB}
  \die{B5}{( 3, 3)}\twopart  {B5}{135}{colorB}
  \die{B6}{( 5, 3)}\twopart  {B6}{ 90}{colorB}
  \die{C1}{( 0, 9)}\twopart  {C1}{  0}{colorC1}\twopart{C1}{180}{colorC2}
  \die{C2}{(-2, 9)}\twopart  {C2}{ 45}{colorC1}\twopart{C2}{135}{colorC2}
  \die{C3}{( 2, 9)}\twopart  {C3}{270}{colorC1}\twopart{C3}{ 90}{colorC2}
  \die{D1}{(-6,10)}\threepart{D1}{270}
  \die{D2}{(-4,10)}\threepart{D2}{  0}
  \die{D3}{( 4,10)}\threepart{D3}{ 90}
  \die{D4}{( 6,10)}\threepart{D4}{180}
  \die{E1}{( 0,12)}\fourpart {E1}
  % PATHS
  \foreach\i in {1,...,6}
  {% paths from A1
    \path[thick] (A1) edge (B\i);
  }
  \foreach\i in {C3,D1,D2}
  {% paths from B1
    \path[thick] (B1) edge (\i);
  }
  \foreach\i in {C2,D1,D3}
  {% paths from B2
    \path[thick] (B2) edge (\i);
  }
  \foreach\i in {C1,D2,D3}
  {% paths from B3
    \path[thick] (B3) edge (\i);
  }
  \foreach\i in {C1,D1,D4}
  {% paths from B4
    \path[thick] (B4) edge (\i);
  }
  \foreach\i in {C2,D2,D4}
  {% paths from B5
    \path[thick] (B5) edge (\i);
  }
  \foreach\i in {C3,D3,D4}
  {% paths from B6
    \path[thick] (B6) edge (\i);
  }
  \foreach\i in {C1,C2,C3,D1,D2,D3,D4}
  {% paths from E1
    \path[thick] (E1) edge (\i);
  }
\end{tikzpicture}

